WATCH: World-aware Allied Trajectory and pose reConstruction for Camera and Human

Reconstructing global human motion from monocular video is fundamental to VR, graphics, and robotics, yet remains ill-posed due to depth ambiguity, motion ambiguity, and the entanglement of camera and human movements. Human-motion-centric methods achieve strong physical plausibility but leave two signals unused: camera orientation is processed through a fixed coordinate transformation with no independent supervision of its components, and camera velocity is discarded entirely despite being directly observable from SLAM. Camera-trajectory-centric methods use camera translation directly, but hard-decoding SLAM trajectories into human positions propagates depth errors and fails entirely under static cameras. We present WATCH (World-aware Allied Trajectory and pose reConstruction for Camera and Human). The key observation is that once camera orientation is made explicit, camera velocity becomes a natural additional input rather than an ambiguous one. We therefore decompose camera rotation into a network-estimated roll-pitch component and an analytically recoverable yaw, supervising each independently. This decomposition exposes a clean geometric interface through which camera velocity is incorporated as a learned spatial prior in the backbone, without the physically implausible artifacts that arise from hard-decoding. WATCH outperforms prior human-motion-centric methods on both static-camera (RICH) and dynamic-camera (EMDB) benchmarks in global trajectory accuracy, temporal smoothness, and physical plausibility, and remains robust when ground-truth camera is replaced with DPVO estimates.

==> README_BUILD.txt <==
WATCH PG2026 camera-ready source

Main paper:
  bash build.sh

Supplementary paper:
  bash build_supplement.sh

Expected outputs:
  watch_PG.pdf       10 pages, A4
  supplement.pdf      3 pages, A4

This Conference Track source uses the official Eurographics class with
pg2026s.sty and \WsConferencePaper. The template was downloaded from the
PG2026 website and verified against the working source and delivery package.

Official archive:
  https://pacificgraphics2026.github.io/egPublStyle-PG2026.zip

Archive SHA-256:
  54ba3ae2dc343155e9471f7d377394b1c5048c32947948f0576f8262471b4bad

